A natural counting of lambda terms

We study the sequences of numbers corresponding to lambda terms of given sizes, where the size is this of lambda terms with de Bruijn indices in a very natural model where all the operators have size 1. For plain lambda terms, the sequence corresponds to two families of binary trees for which we exhibit bijections. We study also the distribution of normal forms, head normal forms and strongly normalizing terms. In particular we show that strongly normalizing terms are of density 0 among plain terms.

==> BwToBz.hs.txt <==

-- Black-White binary tree datatype.
data BWTree = Black BWTree BWTree
            | White BWTree BWTree
            | BWLeaf

-- Zigzag free tree datatype.
data BZTree = Node BZTree BZTree
            | BZLeaf

-- Useful shorthand.
blNode :: BZTree
blNode = Node BZLeaf BZLeaf

-- Translates the given Black-White tree
-- to a corresponding Zigzag free tree.
bwToBz :: BWTree -> BZTree
bwToBz BWLeaf = BZLeaf
bwToBz (Black BWLeaf BWLeaf) = blNode
bwToBz (Black t @ (Black _ BWLeaf) BWLeaf) = Node BZLeaf $ bwToBz t
bwToBz (Black t @ (White _ BWLeaf) BWLeaf) = bwToBz t
bwToBz (White t @ (White _ _) t') = Node (bwToBz t) (bwToBz t')
bwToBz (White BWLeaf t) = Node blNode (bwToBz t)

-- Translates the given Zigzag free tree to a
-- corresponding black rooted Black-White tree.
bzToBwB :: BZTree -> BWTree
bzToBwB BZLeaf = BWLeaf
bzToBwB (Node BZLeaf BZLeaf) = Black BWLeaf BWLeaf
bzToBwB (Node BZLeaf t @ (Node _ _)) = Black (bzToBwB t) BWLeaf
bzToBwB (Node t @ (Node _ _) t') = Black u BWLeaf
    where
        u = White (bzToBwW t) (bzToBwB t')

-- Translates the given Zigzag free tree to a
-- corresponding white rooted Black-White tree.
bzToBwW :: BZTree -> BWTree
bzToBwW (Node BZLeaf BZLeaf) = BWLeaf
bzToBwW (Node t @ (Node _ _) t') = White (bzToBwW t) (bzToBwB t')


==> BwToLLeftRight.hs.txt <==

-- DeBruijn index datatype.
data DeBruijn = S DeBruijn
              | Z

-- λ-term datatype.
data LTerm = App LTerm LTerm
           | Abs LTerm
           | Nat DeBruijn

-- Black-White binary tree datatype.
data BWTree = Black BWTree BWTree
           | White BWTree BWTree
           | Leaf

-- Translates the given DeBruijn index
-- to a corresponding Black-White tree.
dToBw :: DeBruijn -> BWTree
dToBw Z = Black Leaf Leaf
dToBw (S n) = Black Leaf $ dToBw n

-- Translates the given λ-term to
-- a corresponding Black-White tree.
lToBw :: LTerm -> BWTree
lToBw (Nat n) = dToBw n
lToBw (Abs e) = White Leaf $ lToBw e
lToBw (App e e') = White (lToBw e) (lToBw e')

-- Translates the given black rooted Black-White
-- tree to a corresponding DeBruijn index.
bToD :: BWTree -> DeBruijn
bToD (Black Leaf Leaf) = Z
bToD (Black Leaf t) = S $ bToD t

-- Translates the given Black-White
-- tree to a corresponding λ-term.
bwToL :: BWTree -> LTerm
bwToL bt @ (Black _ _) = Nat $ bToD bt
bwToL (White Leaf t) = Abs $ bwToL t
bwToL (White t t') = App (bwToL t) (bwToL t')


==> BwToLTopDown.hs.txt <==

-- DeBruijn index datatype.
data DeBruijn = S DeBruijn
              | Z

-- Lambda-term datatype.
data LTerm = App LTerm LTerm
           | Abs LTerm
           | Nat DeBruijn

-- Black-White binary tree datatype.
data BWTree = Black BWTree BWTree
            | White BWTree BWTree
            | Leaf

-- Substitutes the given Black-White tree bwt
-- for the leftmost node in the second tree.
sub :: BWTree -> BWTree -> BWTree
sub bwt (Black t t') = Black (bwt `sub` t) t'
sub bwt (White t t') = White (bwt `sub` t) t'
sub bwt Leaf = bwt

-- Translates the given DeBruijn index
-- to a corresponding Black-White tree.
dToBw :: DeBruijn -> BWTree
dToBw Z = Black Leaf Leaf
dToBw (S n) = Black Leaf Leaf `sub` dToBw n

-- Translates the given Lambda-term to
-- a corresponding Black-White tree.
lToBw :: LTerm -> BWTree
lToBw (Nat n) = dToBw n
lToBw (Abs e) = White Leaf Leaf `sub` lToBw e
lToBw (App e e') = White Leaf (lToBw e) `sub` lToBw e'

-- Cuts the leftmost subtree out from the given tree
-- returning a pair (leftmost subtree, pruned tree).
prune :: BWTree -> (BWTree, BWTree)
prune p @ (White Leaf _) = (p, Leaf)
prune (White l r) = case prune l of
    (lm, p) -> (lm, White p r)
prune p @ (Black Leaf _) = (p, Leaf)
prune (Black l r) = case prune l of
    (lm, p) -> (lm, Black p r)

-- Translates the given black rooted Black-White
-- tree to a corresponding DeBruijn index.
bToD :: BWTree -> DeBruijn
bToD (Black Leaf Leaf) = Z
bToD (Black t Leaf) = S $ bToD t

-- Translates the given Black-White
-- tree to a corresponding Lambda-term.
bwToL :: BWTree -> LTerm
bwToL bwt = case prune bwt of
    (Black Leaf Leaf, pt) -> Nat $ bToD bwt
    (White Leaf Leaf, pt) -> Abs $ bwToL pt
    (White Leaf t, pt) -> App (bwToL t) (bwToL pt)


==> LToBz.hs.txt <==

-- DeBruijn index datatype.
data DeBruijn = S DeBruijn
              | Z

-- Lambda-term datatype.
data LTerm = App LTerm LTerm
           | Abs LTerm
           | Nat DeBruijn

-- Zigzag free tree datatype.
data BZTree = Node BZTree BZTree
            | BZLeaf

-- Useful shorthand.
blNode :: BZTree
blNode = Node BZLeaf BZLeaf

-- Substitutes the given Zigzag free tree zg
-- for the leftmost node in the second tree.
subL :: BZTree -> BZTree -> BZTree
subL zg (Node t t') = Node (zg `subL` t) t
subL zg BZLeaf = zg

-- Substitutes the given Zigzag free tree zg
-- for the rightmost node in the second tree.
subR :: BZTree -> BZTree -> BZTree
subR zg (Node t t') = Node t (zg `subR` t')
subR zg BZLeaf = zg

-- Cuts the leftmost subtree out from the given tree
-- returning a pair (leftmost subtree, pruned tree).
prune :: BZTree -> (BZTree, BZTree)
prune p @ (Node BZLeaf _) = (p, BZLeaf)
prune (Node l r) = case prune l of
    (lm, p) -> (lm, Node p r)

-- Translates the given DeBruijn index
-- to a corresponding Zigzag free tree.
dToBz :: DeBruijn -> BZTree
dToBz Z = Node BZLeaf BZLeaf
dToBz (S n) = blNode `subR` dToBz n

-- Translates the given Lambda-term
-- to a corresponding Zigzag free tree.
lToBz :: LTerm -> BZTree
lToBz (Nat n) = dToBz n
lToBz (Abs e) = blNode `subL` lToBz e
lToBz (App e (Nat k)) = case k of
    Z -> Node blNode $ lToBz e
    S n -> Node blNode (lToBz e) `subR` dToBz n
lToBz (App e e') = case prune $ lToBz e' of
    (Node BZLeaf BZLeaf, t) -> Node blNode (lToBz e) `subL` t


==> MoToNe.hs.txt <==

-- DeBruijn index datatype.
data DeBruijn = S DeBruijn 
              | Z

-- Motzkin tree datatype.
data MotzkinTree = BNode MotzkinTree MotzkinTree
                 | UNode MotzkinTree
                 | Leaf

-- Normal form datatype.
data NormalF = Lambda NormalF
             | NF NeutralT

-- Neutral term datatype.
data NeutralT = App NeutralT NormalF 
              | Nat DeBruijn

-- Transforms the given unary Motzkin path
-- into a corresponding DeBruijn index.
unToD :: MotzkinTree -> DeBruijn
unToD (UNode mt) = S $ unToD mt
unToD Leaf = Z

-- Transforms the given unary Motzkin path into
-- a chain of lambda abstractions attached
-- to the root of the given normal form.
pushL :: MotzkinTree -> NormalF -> NormalF
pushL (UNode mt) lt = pushL mt $ Lambda lt
pushL (BNode _ _) lt = lt

-- Finds the splitting node of the given Motzkin tree.
splittingNode :: MotzkinTree -> Maybe MotzkinTree
splittingNode (UNode mt) = splittingNode' mt
    where
        splittingNode' Leaf = Nothing
        splittingNode' sn @ (BNode _ _) = Just sn
        splittingNode' (UNode mt) = splittingNode' mt

-- Syntactic type sugar.
moToNf :: MotzkinTree -> NormalF
moToNf = NF . moToNe

-- Translates the given Motzkin tree
-- to a corresponding neutral term.
moToNe :: MotzkinTree -> NeutralT
moToNe Leaf = Nat Z
moToNe (BNode l r) = App (moToNe l) (moToNf r)
moToNe root = case splittingNode root of
    Nothing -> Nat $ unToD root
    Just sn -> case moToNe sn of
         App lt rt -> App lt $ pushL root rt

